CrowdGather: Entity Extraction over Structured Domains

Crowdsourced entity extraction is often used to acquire data for many applications, including recommendation systems, construction of aggregated listings and directories, and knowledge base construction. Current solutions focus on entity extraction using a single query, e.g., only using "give me another restaurant", when assembling a list of all restaurants. Due to the cost of human labor, solutions that focus on a single query can be highly impractical. In this paper, we leverage the fact that entity extraction often focuses on {\em structured domains}, i.e., domains that are described by a collection of attributes, each potentially exhibiting hierarchical structure. Given such a domain, we enable a richer space of queries, e.g., "give me another Moroccan restaurant in Manhattan that does takeout". Naturally, enabling a richer space of queries comes with a host of issues, especially since many queries return empty answers. We develop new statistical tools that enable us to reason about the gain of issuing {\em additional queries} given little to no information, and show how we can exploit the overlaps across the results of queries for different points of the data domain to obtain accurate estimates of the gain. We cast the problem of {\em budgeted entity extraction} over large domains as an adaptive optimization problem that seeks to maximize the number of extracted entities, while minimizing the overall extraction costs. We evaluate our techniques with experiments on both synthetic and real-world datasets, demonstrating a yield of up to 4X over competing approaches for the same budget.

==> figs/ebExtraction.txt <==
10	0.1	0.09486833	0	0	40	5.983310121	183.8	0	179.2	0	183.5	0	197	0	180.5	0
20	0.1	0.09486833	0	0	64.2	5.4199631	315.6	0	315	0	338.2	0	370	0	316.0	0
50	2.7	1.685526624	0	0	152.9	16.44958966	664.2	0	674.8	0	684.4	0	802	0	643.6	0
80	1.1	0.684835747	0.2	0.18973666	207.7	13.28235672	996.8	0	1018.6	0	1023 0	1262	0	823.8	0
100	1.4	0.569209979	0.2	0.126491106	301.3	22.28003591	1143	0	1209.5	0	1212.5 0	1575	0	913	0


==> figs/gain_cost.dat <==
0	0	0	0	0	0	0	0
5	0.25	5	0.25	5	0.25	5	0.25
15	0.75	15	0.75	15	0.75	10	0.5
20	1	20	1	35	1.75	15	0.75
25	1.25	25	1.25	44	2.25	20	1
35	1.75	30	1.5	48	2.5	28	1.5
40	2	35	1.75	66	3.5	38	2
58	3	45	2.25	75	4	46	2.5
63	3.25	64	3.25	80	4.25	64	3.5
73	3.75	74	3.75	99	5.25	82	4.5
91	4.75	93	4.75	117	6.25	99	5.5
94	5	98	5	127	6.75	116	6.5
104	5.5	108	5.5	136	7.25	136	7.5
119	6.5	113	5.75	155	8.583333333	153	8.5
123	6.75	122	6.25	174	9.916666667	172	9.5
126	7	131	6.75	191	11.25	179	10
134	7.5	149	7.75	210	12.58333333	183	10.5
143	8	159	8.25	228	13.91666667	189	11
147	8.25	162	8.5	247	15.25	207	12
164	9.25	166	8.75	265	16.58333333	211	12.25
167	9.5	171	9	283	17.91666667	214	12.5
174	10	187	10	301	19.25	217	12.75
179	10.25	196	10.5	320	20.58333333	226	13.25
185	10.75	200	10.75	338	21.91666667	230	13.5
189	11	201	11	357	23.25	239	14
191	11.25	205	11.25	373	24.58333333	249	14.5
196	11.5	224	12.58333333	389	25.91666667	256	15
209	12.5	234	13.41666667	398	26.75	258	15.25
223	13.5	243	14.25	414	28.08333333	273	16.25
232	14	252	15.08333333	432	29.41666667	288	17.25
241	14.5	271	16.41666667	446	30.75	293	17.5
248	15	291	17.75	466	32.08333333	297	17.75
256	15.5	306	19.08333333	485	33.41666667	305	18.25
260	15.75	324	20.41666667	503	34.75	312	18.75
264	16	342	21.75	523	36.08333333	315	19.25
271	16.5	361	23.08333333	541	37.41666667	327	20.25
275	16.75	379	24.41666667	559	38.75	330	20.5
279	17	394	25.75	576	40.08333333	344	21.5
294	18	412	27.08333333	596	41.41666667	347	21.75
298	18.5	416	27.91666667	615	42.75	365	23.08333333
301	18.75	432	29.25	629	44.08333333	382	24.41666667
304	19	442	30.08333333	648	45.41666667	399	25.75
317	20	450	30.91666667	661	46.75	414	27.08333333
324	20.5	458	31.75	679	48.41666667	431	28.41666667
326	20.75	477	33.08333333	695	50.08333333	444	29.75
333	21.25	485	33.91666667	711	51.75	461	31.08333333
345	22.25	504	35.25	729	53.08333333	472	32.41666667
349	22.5	522	36.58333333	741	54.41666667	489	33.75
351	22.75	542	37.91666667	759	55.75	500	35.08333333
356	23.25	551	38.75	768	56.58333333	515	36.41666667
361	23.75	561	39.58333333	786	57.91666667	532	37.75
374	24.75	581	40.91666667	801	59.58333333	551	39.08333333
382	25.25	589	41.75	816	61.25	566	40.41666667
394	26.25	599	42.58333333	833	62.91666667	583	41.75
397	26.5	606	43.41666667	851	64.58333333	599	43.08333333
401	27	625	44.75	867	66.25	611	44.41666667
405	27.25	644	46.08333333	885	67.91666667	625	45.75
416	28.25	660	47.41666667	900	69.58333333	641	47.08333333
425	29.25	678	48.75	919	71.25	654	48.41666667
428	29.75	687	49.58333333	937	72.58333333	670	49.75
432	30	705	50.91666667	955	73.91666667	685	51.08333333
434	30.5	723	52.25	973	75.25	704	52.41666667
438	31	741	53.58333333	991	76.58333333	719	53.7
441	31.25	759	54.91666667	1002	77.91666667	734	54.41666667
447	31.75	776	56.25	1011	78.75	750	55.75
451	32.25	780	57.08333333	1020	79.58333333	765	56.58333333
453	32.5	783	57.91666667	-	-	783	57.91666667
455	32.75	791	58.75	-	-	796	59.58333333
457	33	798	59.58333333	-	-	810	61.25
459	33.25	814	60.91666667	-	-	829	62.91666667
461	33.5	833	62.25	-	-	844	64.58333333
465	34	849	63.58333333	-	-	863	66.25
467	34.5	867	64.91666667	-	-	876	67.91666667
468	34.75	886	66.58333333	-	-	894	69.58333333
471	35	896	67.41666667	-	-	910	71.25
474	35.25	905	68.25	-	-	921	72.58333333
479	35.75	920	69.58333333	-	-	932	73.91666667
484	36.25	936	70.91666667	-	-	947	75.25
487	36.5	943	71.75	-	-	965	76.58333333
488	36.75	961	73.41666667	-	-	983	77.91666667
500	37.75	968	74.25	-	-	999	78.75
500	38	983	75.58333333	-	-	1017	79.58333333
501	38.25	984	76.91666667	-	-	1023	79.9
504	38.75	991	77.75	-	-	-	-
513	39.75	1010	79.41666667	-	-	-	-
516	40	-	-	-	-	-	-
519	40.25	-	-	-	-	-	-
531	41.25	-	-	-	-	-	-
532	41.5	-	-	-	-	-	-
544	42.5	-	-	-	-	-	-
549	43	-	-	-	-	-	-
555	44	-	-	-	-	-	-
561	44.5	-	-	-	-	-	-
573	45.5	-	-	-	-	-	-
574	45.75	-	-	-	-	-	-
577	46.25	-	-	-	-	-	-
582	46.75	-	-	-	-	-	-
590	47.25	-	-	-	-	-	-
596	47.75	-	-	-	-	-	-
601	48.25	-	-	-	-	-	-
612	49.25	-	-	-	-	-	-
616	49.75	-	-	-	-	-	-
624	50.75	-	-	-	-	-	-
633	51.75	-	-	-	-	-	-
639	52.25	-	-	-	-	-	-
643	52.5	-	-	-	-	-	-
644	52.75	-	-	-	-	-	-
653	53.75	-	-	-	-	-	-
658	54.75	-	-	-	-	-	-
663	55.25	-	-	-	-	-	-
673	56.25	-	-	-	-	-	-
674	56.5	-	-	-	-	-	-
675	56.75	-	-	-	-	-	-
676	57	-	-	-	-	-	-
677	57.25	-	-	-	-	-	-
679	57.5	-	-	-	-	-	-
681	57.75	-	-	-	-	-	-
684	58.25	-	-	-	-	-	-
687	58.5	-	-	-	-	-	-
690	58.75	-	-	-	-	-	-
693	59.25	-	-	-	-	-	-
694	59.5	-	-	-	-	-	-
694	59.75	-	-	-	-	-	-
699	60.25	-	-	-	-	-	-
702	60.75	-	-	-	-	-	-
703	61	-	-	-	-	-	-
708	62	-	-	-	-	-	-
711	62.5	-	-	-	-	-	-
720	63.5	-	-	-	-	-	-
721	64	-	-	-	-	-	-
721	64.25	-	-	-	-	-	-
733	65.25	-	-	-	-	-	-
743	66.25	-	-	-	-	-	-
747	66.75	-	-	-	-	-	-
749	67	-	-	-	-	-	-
759	68	-	-	-	-	-	-
759	68.25	-	-	-	-	-	-
769	69.25	-	-	-	-	-	-
774	70.25	-	-	-	-	-	-
776	70.75	-	-	-	-	-	-
776	71.25	-	-	-	-	-	-
785	72.25	-	-	-	-	-	-
789	72.75	-	-	-	-	-	-
791	73.25	-	-	-	-	-	-
791	73.5	-	-	-	-	-	-
793	74	-	-	-	-	-	-
795	74.5	-	-	-	-	-	-
798	75	-	-	-	-	-	-
799	75.25	-	-	-	-	-	-
801	76.25	-	-	-	-	-	-
802	76.75	-	-	-	-	-	-
805	77.75	-	-	-	-	-	-
809	78.75	-	-	-	-	-	-
813	79.75	-	-	-	-	-	-
813	80	-	-	-	-	-	-


==> figs/gain_rounds.dat <==
0	0	0	0	0
1	5	5	5	5
2	15	15	15	10
3	20	20	35	15
4	25	25	44	20
5	35	30	48	28
6	40	35	66	38
7	58	45	75	46
8	63	64	80	64
9	73	74	99	82
10	91	93	117	99
11	94	98	127	116
12	104	108	136	136
13	119	113	155	153
14	123	122	174	172
15	126	131	191	179
16	134	149	210	183
17	143	159	228	189
18	147	162	247	207
19	164	166	265	211
20	167	171	283	214
21	174	187	301	217
22	179	196	320	226
23	185	200	338	230
24	189	201	357	239
25	191	205	373	249
26	196	224	389	256
27	209	234	398	258
28	223	243	414	273
29	232	252	432	288
30	241	271	446	293
31	248	291	466	297
32	256	306	485	305
33	260	324	503	312
34	264	342	523	315
35	271	361	541	327
36	275	379	559	330
37	279	394	576	344
38	294	412	596	347
39	298	416	615	365
40	301	432	629	382
41	304	442	648	399
42	317	450	661	414
43	324	458	679	431
44	326	477	695	444
45	333	485	711	461
46	345	504	729	472
47	349	522	741	489
48	351	542	759	500
49	356	551	768	515
50	361	561	786	532
51	374	581	801	551
52	382	589	816	566
53	394	599	833	583
54	397	606	851	599
55	401	625	867	611
56	405	644	885	625
57	416	660	900	641
58	425	678	919	654
59	428	687	937	670
60	432	705	955	685
61	434	723	973	704
62	438	741	991	719
63	441	759	1002	734
64	447	776	1011	750
65	451	780	1020	765
66	453	783	-	783
67	455	791	-	796
68	457	798	-	810
69	459	814	-	829
70	461	833	-	844
71	465	849	-	863
72	467	867	-	876
73	468	886	-	894
74	471	896	-	910
75	474	905	-	921
76	479	920	-	932
77	484	936	-	947
78	487	943	-	965
79	488	961	-	983
80	500	968	-	999
81	500	983	-	1017
82	501	984	-	1023
83	504	991	-	-
84	513	1010	-	-
85	516	-	-	-
86	519	-	-	-
87	531	-	-	-
88	532	-	-	-
89	544	-	-	-
90	549	-	-	-
91	555	-	-	-
92	561	-	-	-
93	573	-	-	-
94	574	-	-	-
95	577	-	-	-
96	582	-	-	-
97	590	-	-	-
98	596	-	-	-
99	601	-	-	-
100	612	-	-	-
101	616	-	-	-
102	624	-	-	-
103	633	-	-	-
104	639	-	-	-
105	643	-	-	-
106	644	-	-	-
107	653	-	-	-
108	658	-	-	-
109	663	-	-	-
110	673	-	-	-
111	674	-	-	-
112	675	-	-	-
113	676	-	-	-
114	677	-	-	-
115	679	-	-	-
116	681	-	-	-
117	684	-	-	-
118	687	-	-	-
119	690	-	-	-
120	693	-	-	-
121	694	-	-	-
122	694	-	-	-
123	699	-	-	-
124	702	-	-	-
125	703	-	-	-
126	708	-	-	-
127	711	-	-	-
128	720	-	-	-
129	721	-	-	-
130	721	-	-	-
131	733	-	-	-
132	743	-	-	-
133	747	-	-	-
134	749	-	-	-
135	759	-	-	-
136	759	-	-	-
137	769	-	-	-
138	774	-	-	-
139	776	-	-	-
140	776	-	-	-
141	785	-	-	-
142	789	-	-	-
143	791	-	-	-
144	791	-	-	-
145	793	-	-	-
146	795	-	-	-
147	798	-	-	-
148	799	-	-	-
149	801	-	-	-
150	802	-	-	-
151	805	-	-	-
152	809	-	-	-
153	813	-	-	-
154	813	-	-	-

==> figs/overlaps.txt <==
0	0.779396662388
1	0.764668111405
2	0.753983219445
3	0.741606618628
4	0.655768171806
5	0.646604964968
6	0.644835868695
7	0.545647193585
8	0.537437111571
9	0.494438197388
10	0.324106911167
11	0.323220162132
12	0.31878671072
13	0.287505541131
14	0.2869179143
15	0.278611417034
16	0.274374872249
17	0.271896990567
18	0.269526857538
19	0.258246315476
20	0.246016780555
21	0.240359830464
22	0.237472538969
23	0.224266474266
24	0.215211775023
25	0.211997070536
26	0.210068333189
27	0.208995761612
28	0.205504415682
29	0.203264216234
30	0.194912525491
31	0.177365668093
32	0.172185666015
33	0.130367167349
34	0.128792755676
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0


==> figs/poExtraction.txt <==
10	27.04	0.776530746	18.61	0.727323862	19.2	2.394994781	77.8	2.504396135	72.44	1.400714104	75.8	7.670202083	120	1.38	41.4	1.44
20	36.3	4.30127888	38.7	1.279062156	32.9	2.87210724	128	5.29905652	141.8	3.6375816142	117.4	5.04063488065	217.8	1.36821051012	42.4	8.24	
50	128.1	4.830010352	122.9	6.024035192	71.7	3.527180177	245.2	4.15114442052	246.0	5.41848687366	214.4	10.1295607012	426.4	2.25565954878	48.8	3.76
80	179.4	6.887960511	169.1	8.790278721	92.4	3.592213802	297.4	3.25699247773	283.4	2.90654433993	267.8	9.64738306485	543.4	2.3765521244	51.4	3.04
100	198.5	5.417564028	223.8	8.270187422	99.6	3.852791196	322.0	5.92621295601	299.2	5.13341991269	305.4	8.40285665711	591.8	1.55948709517	51.8	2.96

==> figs/queryConfBudget.txt <==
Algo	GSChao,b=10	GSHwang,b=10	GSNewR,b=10	GSExact,b=10	GSChao,b=50	GSHwang,b=50	GSNewR,b=50	GSExact,b=50	GSChao,b=100	GSHwang,b=100	GSNewR,b=100	GSExact,b=100
(5,0)	3.93	2	4	1	4.2	3.5	3	2	4.1	4	6.8	2
(5,2)	0	0	0	0	0	0	1	0	0	0	1	0
(10,0)	2.8	2.87	2.75	1	8.8	3.2	5.7	3	13.6	8	7.8	0
(10,5)	0	0	0	0	0	0	0	0	0	0	0	0
(20,0)	4.4	5.8	5.4	6	28	31.4	23.8	26.8	58.2	61.4	39.25	52
(20,5)	0	0	0	0	0	0	2.25	0	0	0	2.5	0
(20,10)	0	0	0	0	0	0	0	0	0	0	1.4	0
